Give me scissors: Collision-Free Dual-Arm Surgical Assistive Robot for Instrument Delivery

During surgery, scrub nurses are required to frequently deliver surgical instruments to surgeons, which can lead to physical fatigue and decreased focus. Robotic scrub nurses provide a promising solution that can replace repetitive tasks and enhance efficiency. Existing research on robotic scrub nurses relies on predefined paths for instrument delivery, which limits their generalizability and poses safety risks in dynamic environments. To address these challenges, we present a collision-free dual-arm surgical assistive robot capable of performing instrument delivery. A vision-language model is utilized to automatically generate the robot's grasping and delivery trajectories in a zero-shot manner based on surgeons' instructions. A real-time obstacle minimum distance perception method is proposed and integrated into a unified quadratic programming framework. This framework ensures reactive obstacle avoidance and self-collision prevention during the dual-arm robot's autonomous movement in dynamic environments. Extensive experimental validations demonstrate that the proposed robotic system achieves an 83.33% success rate in surgical instrument delivery while maintaining smooth, collision-free movement throughout all trials. The project page and source code are available at https://give-me-scissors.github.io/.

==> video_readme.txt <==
(1) Overall Description:
This video demonstrates a dual-arm surgical assistive robot system designed for autonomous instrument delivery in operating rooms. The video showcases the robot's reactive collision avoidance capabilities, including self-collision avoidance between the two arms and obstacle avoidance with the surgeon's hands. It also illustrates a high-level task planning framework using a Vision-Language Model (VLM). The system interprets the surgeon's verbal commands, identifies specific surgical instruments (e.g., scissors and tweezers) on a tray, and delivers them safely to the surgeon's hand.

(2) Multimedia Player Information:
The video is provided in MP4 format (H.264 codec). It is compatible with most standard multimedia players, including VLC Media Player, Windows Media Player, and QuickTime Player. 

(3) Author Contact Information:
Name: Xuejin Luo, Shiquan Sun, Runshi Zhang, Ruizhi Zhang, Junchen Wang
Affiliation: School of Mechanical Engineering and Automation, Beihang University
Email: wangjunchen@buaa.edu.cn


==> video_summary.txt <==
This video presents a collision-free dual-arm surgical assistive robot for automated instrument delivery. It demonstrates real-time reactive collision avoidance between robotic arms and dynamic human obstacles in a simulated surgical environment. The system utilizes a Vision-Language Model (VLM) for high-level task planning to interpret and execute surgeon requests. By automating the instrument handling process, the robot aims to reduce the workload of surgical assistants and improve operating room efficiency. The demonstration validates the effectiveness of the proposed framework in ensuring safety and autonomy for robotic surgical assistance.
